Weak buoyancy and cold lithospheres decouple interior melting from seafloor volcanism on icy ocean worlds

On icy ocean worlds, deep silicate melting can generate sufficient pressure to open fractures while magma freezes before reaching the ocean. We identify a coupled transport regime by linking finite melt segregation and nonlinear rock relaxation to fracture flow, crystallisation and the ice-loaded ocean boundary. In a hot Europa endmember, increasing grain size from 1 to 10 mm raises relaxed excess pressure from 5.55 kPa to 10.2 MPa, overcoming the inherited-fracture opening threshold despite weak buoyancy. For the same 100 m strike and 0.5 m aperture, the cold first-fill rate required by heat balance increases from 0.17-0.69 m3 s -1 over terrestrial crustal distances of 1.1-4.5 km to 15-29 m3 s -1 across 89-171 km Europa paths, far above the self-supplied flow. Higher ice-ocean pressure further reduces the enthalpy margin of near-solidus magma in the adopted basalt phase law. During approximately 5 kyr of dormancy, the collector pressure returns to its relaxed value, while upper-path walls cool to 275-282 K and the magma path loses liquid connectivity. In two focused Europa histories with mechanically supported pathways, delivery of 0.005 km3 of magma over 0.1 Myr requires 14-27 km3 of sacrificed magma-equivalent preparation material. Weak gravity, extensive cold rock and a pressurised ocean thus make seafloor access a history-dependent process governed by thermal connectivity and its renewal, decoupling recurrent volcanism from melt production at depth.

==> manifest.txt <==
% Copyright 2007-2026 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



